Two algorithms in search of a type system

The authors' ATR programming formalism is a version of call-by-value PCF under a complexity-theoretically motivated type system. ATR programs run in type-2 polynomial-time and all standard type-2 basic feasible functionals are ATR-definable (ATR types are confined to levels 0, 1, and 2). A limitation of the original version of ATR is that the only directly expressible recursions are tail-recursions. Here we extend ATR so that a broad range of affine recursions are directly expressible. In particular, the revised ATR can fairly naturally express the classic insertion- and selection-sort algorithms, thus overcoming a sticking point of most prior implicit-complexity-based formalisms. The paper's main work is in refining the original time-complexity semantics for ATR to show that these new recursion schemes do not lead out of the realm of feasibility.

==> danner-royer-reply.txt <==
Dear Barry,

Attached please find the final copy of our paper "Two algorithms in
search of a type system" for the Theory of Computing Systems special
issue for CiE 2007.  I have attached the LaTeX source, which uses the
llncs document class, as well as a PDF of that file for reference.

The following addresses the referee's comments; our responses are
indented from the original report.

EVALUATION

The merits of this work have been already 
critically assessed in a report on an earlier 
version entitled "Time-complexity semantics for
feasibly affine recursion".  In summary, the system 
presented is more flexible than previous systems 
and naturally includes a greater range of common 
polynomial time algorithms. Therefore, this work is
and important contribution to implicit 
computational complexity which deserves to be 
published. However, the presented system still 
suffers from the deficiencies which were criticised 
in the earlier report: The rules of the formal
system are subject to complicated side conditions 
(e.g.\ shift and side-condition on recursion), many 
results are formulated using technical terms the 
meaning of which is not easy to grasp, and most 
proofs are incomplete and the given proof sketches
often fail to give an intuition why the statement
is true (or why the definitions used are just right 
to make the proof work; see for example the remarks 
on the shift rule below). Having said that, 
I acknowledge that the presentation of the material 
has improved considerably compared with the earlier 
version. Many helpful explanations were added, 
technical definitions are more precise and the 
overall structure is now much clearer. I recommend 
to accept the paper, but would like to ask the 
authors to address some of the issues raised below,
i.p. the comment on shifting. However, I must 
stress that, due to the fact that mostly only 
sketches of proofs are given, I was unable to 
verify that the results are correct (even when 
correctness of ATS is assumed). However, I trust
that the core of the results is correct.
I am not willing to referee a further version of
this paper. To overcome the deficiencies of the 
system is not a matter of a revision process, but a 
topic for further research which I encourage the 
authors to undertake.

	We have added some additional discussion about the side-conditions
	on crec and also on the shift rule.  We agree that the shift rule 
	needs more analysis, but this paper is not the right place to do
	that.  We hope that our discussion of the crec side-condition 
	makes it seem much less complicated, as it is really the natural
	condition that arises by extending the Bellantoni-Cook safe/normal
	recursion scheme to this setting.

DETAILED COMMENTS

The title suggests that (a) the only purpose of the 
extended system is to capture the two sorting 
algorithms and (b) the final system has not yet 
been found. I'm not sure whether this is a good 
marketing strategy.

	We have addressed this in a new paragraph in Section 1.2, where
	we make clear that the two sorting algorithms are exemplars of
	one-use recursion algorithms, which is really what we are trying
	to capture with this system.

The design of the system suggests that it works for 
all finite types, but in fact only the type 2 
fragment is used. This could be made a bit clearer 
from the beginning.

It is a pity that the shift rule (with its rather 
involved definition of the shift relation - in 
particular at type 2) apparently cannot be replaced 
by something more perspicuous. However, my main 
problem with (Shift) is that I couldn't find any 
statement that shows the "correctness" of the 
definition of the shift relation. In proofs about 
typing judgements the shifts rule is more or less 
ignored. For example, in Lemma 3, for the proofs of 
the parts 2 and 3 the reader is directed to ATS, 
Theorem 67 (a). But there, in the case of Shifting, 
we read "There is nothing to prove here"!? 
I disagree. The statement claims the existence of
a t.c. polynomial of type ||gamma|| with a certain 
property and in the shift rule ||gamma|| is 
replaced by ||gamma'|| where gamma shifts to 
gamma'. Hence, there IS something to prove (some 
relation between polynomials of type ||gamma|| and 
polynomials of type ||gamma'|| needs to be 
established). Did I miss something?

	Referring to the specific concern about Lemma 3, in fact we made
	a slight error, and should have referred to Lemma 70(b) of ATS.
	There as well we read "there is nothing to prove here."  In fact,
	this is correct, as the claims do not at that point really refer
	to types.  But it is also not relevant---we need the *computations* of
	that proof, not the structure (which is a proof by induction, and
	hence has to say something about shifting).  We have tried to
	clarify this in Lemma 3.  Now Theorem 5 is a proof by induction
	and it uses Lemma 3 to handle most of the induction steps; we have
	included additional commentary for how to handle the remaining
	induction steps (shifting and subtying), pointing out that the
	relevant rules are present for time-complexity polynomials and
	can be applied directly.  There is a small Lemma that needs to
	be observed relating our notion of safety to shifting, but we feel
	that it is both clear that the lemma needs to be observed and 
	trivial to observe that it is true, so we have not included
	that extra detail in the paper.

In my opinion, the rule (Shift) seems to express a 
weak form of polymorphism. What about the 
following: replace epsilon (the empty label) by 
variables alpha, beta, ..., ranging over labels 
and replace (Shift) by an instantiation rule

      Gamma;_ |- s : sigma
     -------------------------------
      Gamma;_ |- s : sigma[alpha:=L] 

where L is any label. I had no time to check
whether the theory goes through with this rule, but 
at least it accounts for the example used to 
motivate the shift rule.

	We have also noted that (Shift) expresses a weak form of
	polymorphism, in the "Changes from ATS" subsection.  The
	referee's suggested replacement does not work, and we explain
	this when we introduce the shift rule.

What do you mean by "Since we do not use the 
functionality provided by the (Shift) rule"?

	We have clarified this in the discussion at the end of Section 1.2
	and in Section 2.1 just before the "Changes from ATS" subsection.

In figure 3 the rule crec uses the comparison 
|a| < |v| where v is a variable. How can this 
expressed in the system? Is < an abbreviation for 
a term defined by recursion, and if so, aren't we 
then running in circles. The same rule crec occurs 
in (the refereed) ATS. Did I overlook something? 

	We have defined this on page 7.

Footnote 10: Footnotes should be used for side 
information only, not for definitions needed to 
understand the main text.

	We have moved this footnote to be the second paragraph of Section 3.

4.1 speaks of "intended interpretation", "pruned"
e.t.c. Please say that these things are defined
in ATS (and where in ATS, in some cases I had to
search for quite while).

	We have done so.

Definition 4.1.(b): Replace "all values z\eta" with
"all values z\eta and potentials p".

	This is fixed.

Third page of the proof of the Unfolding Lemma:
"in sight in monotone" -> "in sight is monotone"

	This is fixed.

Concerning the monotone continuous functionals
underlying the time complexity semantics: 
Are the spaces MC_sigma defined independently, or 
as subsets of the TC_sigma? And, is continuity
used only to be able to define the length of type 
two functionals via compactness?

	The spaces are defined independently, and yes, the primary reason
	for continuity is to make use of compactness.  However, these are
	not issues to address in this paper.

For the proof of Theorem 21 the reader is referred
to ATS, Section 10. But there, rather the opposite
direction is shown, namely that very BFF is 
representable. Please clarify. 

	Presumably the referee meant ATS, Section 16.  We have clarified
	this by removing the reference to that section (which was a bit
	confusing) and adding a little more explanation.



==> danner-royer-report.txt <==
Report on the paper
"Two algorithms in search of a type-system"
by Norman Danner and James S. Royer
submitted to ToCS.

SUMMARY

This is a continuation of the authors' article
"Adventures in time and space" (LMCS 3(9),2007), 
in the following referred to as ATS. In ATS a 
formal system was introduced that defined exactly 
the polytime functions. The system in ATS is based 
on a simply typed lambda-calculus with a certain 
form of "clocked" tail recursion. In the paper 
under review this is extended to allow for a more 
general form of clocked recursion, which makes it
possible to formulate insertion-sort and 
selection-sort, algorithms that could not directly
be represented in ATS. 

EVALUATION

The merits of this work have been already 
critically assessed in a report on an earlier 
version entitled "Time-complexity semantics for
feasibly affine recursion".  In summary, the system 
presented is more flexible than previous systems 
and naturally includes a greater range of common 
polynomial time algorithms. Therefore, this work is
and important contribution to implicit 
computational complexity which deserves to be 
published. However, the presented system still 
suffers from the deficiencies which were criticised 
in the earlier report: The rules of the formal
system are subject to complicated side conditions 
(e.g.\ shift and side-condition on recursion), many 
results are formulated using technical terms the 
meaning of which is not easy to grasp, and most 
proofs are incomplete and the given proof sketches
often fail to give an intuition why the statement
is true (or why the definitions used are just right 
to make the proof work; see for example the remarks 
on the shift rule below). Having said that, 
I acknowledge that the presentation of the material 
has improved considerably compared with the earlier 
version. Many helpful explanations were added, 
technical definitions are more precise and the 
overall structure is now much clearer. I recommend 
to accept the paper, but would like to ask the 
authors to address some of the issues raised below,
i.p. the comment on shifting. However, I must 
stress that, due to the fact that mostly only 
sketches of proofs are given, I was unable to 
verify that the results are correct (even when 
correctness of ATS is assumed). However, I trust
that the core of the results is correct.
I am not willing to referee a further version of
this paper. To overcome the deficiencies of the 
system is not a matter of a revision process, but a 
topic for further research which I encourage the 
authors to undertake.

	ND:  Regarding the "complicated" side-condition
	on the type for crec, maybe we should say something
	to the effect that oracular roughly corresponds to
	normal, and this side condition just says that the
	clock bound is normal and, although it can be changed
	during a computation, those changes depend only on normal
	inputs?


DETAILED COMMENTS

The title suggests that (a) the only purpose of the 
extended system is to capture the two sorting 
algorithms and (b) the final system has not yet 
been found. I'm not sure whether this is a good 
marketing strategy.

	ND:  Added a new second paragraph to Section 1.2 in which
	we say that insertion- and selection-sort are exemplars
	of the kinds of recursions we want to capture.

	TODO:  New 2nd paragraph in 1.2 to explain that
	"two algorithms" really means the two styles 
	exemplified by insertion and selection sort.

	ND:  I'm not sure what we can do here.  How much
	do we want to hit our reader over the head with the
	point that these sorting algorithms *are* challenges
	for implicit complexity, but that nobody in their
	right mind would expect that just because we can sort,
	we have truly found *the* type system?

The design of the system suggests that it works for 
all finite types, but in fact only the type 2 
fragment is used. This could be made a bit clearer 
from the beginning.

	ND:  From the abstract:  "ATR types are confined to
	levels 0, 1, and 2."  From Section 1.1:  "ATS 
	introduces a type-2 programming formalism called ATR..."
	and "the type-2 basic feasible functionals...are ATR
	definable."  From Section 1.2:  "we...relate ATR-computable
	functions to the type-2 basic feasible functionals."
	I suppose in Section 2.1 after saying that function types
	are formed as usual we could again stress that we will
	really only consider level <= 2.  Thoughts?

It is a pity that the shift rule (with its rather 
involved definition of the shift relation - in 
particular at type 2) apparently cannot be replaced 
by something more perspicuous. However, my main 
problem with (Shift) is that I couldn't find any 
statement that shows the "correctness" of the 
definition of the shift relation. In proofs about 
typing judgements the shifts rule is more or less 
ignored. For example, in Lemma 3, for the proofs of 
the parts 2 and 3 the reader is directed to ATS, 
Theorem 67 (a). But there, in the case of Shifting, 
we read "There is nothing to prove here"!? 
I disagree. The statement claims the existence of
a t.c. polynomial of type ||gamma|| with a certain 
property and in the shift rule ||gamma|| is 
replaced by ||gamma'|| where gamma shifts to 
gamma'. Hence, there IS something to prove (some 
relation between polynomials of type ||gamma|| and 
polynomials of type ||gamma'|| needs to be 
established). Did I miss something?

	ND:  First of all, Lemma 3 should refer to Lemma 70(b)
	in ATS, not Theorem 67(a).  There is a "nothing to prove"
	comment there, too, but in this case there truly is nothing
	to prove, because unlike Lemma 70(b), here we are not
	doing a proof by induction on the typing derivation, but have
	built in what would be an induction hypothesis into the statement
	of the Lemma.  It is the *details* of that proof that count,
	not the structure.  Of course, we use Lemma 3 to handle the
	induction step of Theorem 5 (Soundness for ATR- terms), so in
	Theorem 5 we have to handle the stationary rules, but that
	is done for us by the corresponding stationary rules for t.c.
	polynomials.

	TODO:  A footnote to explain that safety does not
	change with shift, and that there is little work
	to be done since the t.c. polynomial typing rules
	have a Shift analog.

	ND:  Aren't we OK here?  The typing rules for
	polynomials define (Shift) and (Subtype).
	But maybe we need to show that if p:g is b-safe
	and g shifts to g', then g' is b-safe?

In my opinion, the rule (Shift) seems to express a 
weak form of polymorphism. What about the 
following: replace epsilon (the empty label) by 
variables alpha, beta, ..., ranging over labels 
and replace (Shift) by an instantiation rule

      Gamma;_ |- s : sigma
     -------------------------------
      Gamma;_ |- s : sigma[alpha:=L] 

where L is any label. I had no time to check
whether the theory goes through with this rule, but 
at least it accounts for the example used to 
motivate the shift rule.

	ND:  wouldn't this let us change depths
	of free variables independently, whereas (Shift)
	limits this kind of independence?

What do you mean by "Since we do not use the 
functionality provided by the (Shift) rule"?

	ND:  I've tried to clarify this a little, and
	also give a bit more information about why the
	(Shift) rule has a complicated definition.  See
	the end of Section 1.2 and near-end of Section 2.1
	(just before "Changes from ATS").

In figure 3 the rule crec uses the comparison 
|a| < |v| where v is a variable. How can this 
expressed in the system? Is < an abbreviation for 
a term defined by recursion, and if so, aren't we 
then running in circles. The same rule crec occurs 
in (the refereed) ATS. Did I overlook something? 

	ND:  I recall this being explained in ATS, but
	it is not in Two algorithms.  I added a comment
	to explain it on page 7 ("a few points about some
	of the rules").

Footnote 10: Footnotes should be used for side 
information only, not for definitions needed to 
understand the main text.

	ND:  I more-or-less agree, so have moved this
	footnote to be the second paragraph of Section 3.

4.1 speaks of "intended interpretation", "pruned"
e.t.c. Please say that these things are defined
in ATS (and where in ATS, in some cases I had to
search for quite while).

	ND:  Done.

Definition 4.1.(b): Replace "all values z\eta" with
"all values z\eta and potentials p".

	ND:  I assume this refers to 4.1.(c).  Fixed.

Third page of the proof of the Unfolding Lemma:
"in sight in monotone" -> "in sight is monotone"

	ND:  Fixed.

Concerning the monotone continuous functionals
underlying the time complexity semantics: 
Are the spaces MC_sigma defined independently, or 
as subsets of the TC_sigma? And, is continuity
used only to be able to define the length of type 
two functionals via compactness?

	TODO:  Note to editor about this.

For the proof of Theorem 21 the reader is referred
to ATS, Section 10. But there, rather the opposite
direction is shown, namely that very BFF is 
representable. Please clarify. 

	ND:  I'm perplexed by this.  Just before Thm. 21
	we refer to Section 16 of ATS, where indeed we
	show that the well-tempered semantics agrees with
	the full type structure for strict predicative types.
	I guess we could identify the relevant Theorem 84 of
	ATS.  Or am I missing something here?



==> reports.txt <==

Dear Authors, 

We are attaching the PC reviews for your paper. Your article will be published in the LNCS proceedings for CiE 2007 only if your are able to respond to the comments in these reviews positively in preparing your revised version. 

We very much want to include your article, despite the criticisms of particular reviewers. We will be very glad to advise on how to revise your paper, if you have queries. In particular, you may need to talk to us about the projected length of your final version. 

For practical instructions on how to submit your revised paper, please see:

http://www.amsta.leeds.ac.uk/~pmt6sbc/cie07.authors.html

You should follow the instructions for LNCS authors, even though the acceptance of your paper is dependent on a revised version acceptable to the referees being received. 

Best regards.
---------------------------------------------

Paper: 61
Title: Time-complexity semantics for feasible affine recursions (extended abstract)


-------------------- review 1 --------------------
    

This seems to be a competent and well-written paper on a tiered (intuitionistic and affine contexts) 
type-2 formalism which intends to capture polynomial time computability. It broadly descends from the 
field of implicit computational complexity.

Observation. The authors say that their formalism has an explicit clocking. This seems to go against the 
spirit of implicit computational complexity. I few lines discussing this matter would be helpful.

	===== How to handle this (if at all)?

For a person (like myself) who does not follow closely the recent researches on this field of study, the 
formalism and notations themselves are very hard to follow.
The paper builds on a previous paper by the authors, trying to do three things:

(1) Simplify the previous treatment.
(2) Generalize the previous paper, namely by allowing a class of so-called affine-recursions (to permit 
recursively-computed values to drive other recursions under certain stringent conditions).
(3) The paper is tentative in (2) since the authors propose a broad scheme of affine recursions but are 
not able to prove a corresponding soundness theorem for them. They, as I understand, only do it for a 
particular case (so-called cons-tail recursions, which are already interesting).

Clearly, the paper is part of a body of work in progress by the authors. Nevertheless, I believe that it 
merits publication (even though I cannot vouch for its correctness). 


-------------------- review 2 --------------------
    

The paper is a refinement of the "Adventures in Times and Space" of the same
authors, in the sense that the recursions expressible in the proposed model
are extended to (a wider range of) affine recursions. A real-life algorithm -
insertion sort - is an example of indirect recursions which has not 
been captured in earlier models such as that of Bellantoni-Cook and that of
Leivant. The authors propose an alternative to the work of Hofmann and
Aehlig-Schwichtenberg, whilest providing a more natural form of
representation. 

Although the paper stresses itself that there are still aspects to be taken
into consideration, it can be viewed as a step forward with respect to the
previous results. Provided the good work will continue, the progress is to be
notified.


A few critical remarcs:

* ATR introduces a new formalism, which is partially captured in the present
paper. Eventhough the current paper is not a stand-alone, it would be good to
clarify the meaning of:
- <=: (leq :), 0^l, lambda_r
	===== Done.
- "rho" in the closure t_rho
	===== Not sure of the referent here.  Maybe means identify t as the term
	===== and rho as the environment in our definition of closure?
- "theta" in the evaluation relation
	===== Clarified in description of eval. rel'n in main text.
- "a" in c_a, footnote 4
	===== Since we just mentioned c_0 and c_1 earlier in this sentence, is
	===== this really unclear?
- "f" in the definition of a decomposition function
	===== Recalled its role in the definition.
- in the proof of theorem 3 - what definition of d is ment?
	===== Clarified in proof that d is the decomp. fn. from Theorem 1.

* A few phrases need reformulation:
- the phrase just above "Implementing lists and sorting" seems to be
unfinished. 

	===== Ummm...it does?

- the phrase "Thus the affine variable f may occur in either s or t but not
both, and not t unless t is of base type" - may occur in t, but may not occur
in t unless... This should be rephrased.

	===== See if my fix is OK.

* Paper's organisation: it might be more beneficial to place definitions
identical with ATR in the appendix and for instance Fig. 3 - which stresses
the improvements of this paper - in the core of the paper. Rather than
reproducing the Soundness Theorem again in the Appendix, its complete proof
should be in the paper. 

	===== Have handled some of this.  ATR expressions, typing rules
	===== moved to main body, as is code for selection-sort.  Will
	===== not put full proof of ST in main body, because it is far
	===== too long---instead have referred the reader to the full paper.


-------------------- review 3 --------------------
    

General Comments:

The paper addresses the widely studied problem of
defining an (idealised) higher-order functional 
programming language that on the one hand is feasible,
ie. defines exactly the  polytime functions at level 1, 
and on the other hand is flexible enough to allow for a
direct implementation of common algorithms for
polytime functions. A well-known example showing that
the first requirement does not necessarily imply the 
second is sorting: Although sorting is a polytime
function, common sorting algorithms like insertion 
sort cannot be defined in many feasible languages. 
The reason for this is that the type of recursion 
occurring in insertion sort is excluded by the drastic 
restrictions imposed on recursion by most feasible 
languages. Building on an observation by Caseiro
that these restrictions on recursion can be relaxed if
the function being defined is non-size-increasing
(which is the case for sorting) Hofmann developed
a programming language tailored for such 
non-size-increasing polytime functions (which is, 
for example, able to implement insertion sort).

The paper under review presents a system that provides 
an alternative to Hofmann's approach. It is based on 
an earlier system by the authors, called ATR, which 
allows tail-recursion as the only form of recursion.
The present paper extends ATR (retaining feasibility) by 
more general forms of recursion that make it possible to 
implement, for example, the insertion-sort algorithm. 
Also conceptually the presented approach is different 
from Hofmann's: While Hofmann works with a special type 
of tokens that are used to control the size of the 
output, Danner and Royer introduce a "time-complexity 
semantics" to guarantee feasibility.

The presented system is limited to type level less or 
equal 2. It is unclear to me whether the approach could 
be extended to all finite types.

Since the definition of the system, in particular the 
time-complexity semantics, is quite technical, the 
authors included an Appendix containing detailed 
definition the code for insert-sort and selection-sort 
and some proofs. 

The system as it is presented looks rather unattractive. 
A lot of clumsily formulated side conditions like 
"cons-tail position", "unshadowed" give the impression 
that there is a lot room for improvement.
The paper is not easy to read either. Despite the Appendix the 
paper is far from being self-contained. The reader has to 
permanently jump between the main body of the paper and 
the appendix in search for definitions, in some cases 
without success. Moreover, some definitions are unclear 
(see remarks below). Finally, the main results of the papers 
are not clearly stated. Instead, the three theorems talk 
about technical details the significance of which is not 
easy to grasp. Proofs are very sketchy. Hence, I was not 
able to strictly verify the results of the paper.

I recommend to accept the paper because it contains interesting
new results in implicit complexity theory.
However, I am not happy with the presentation of the material
and I would like to ask the authors to improve the 
final version in this respect taking into account
the comments below.


Detailed Comments:
 
Introduction: "a operator" -> "an operator"

	===== Fixed.

Section 2: The side condition on the crec-Introduction rule
is very unattractive. Isn't there a better way to express this
condition?

	===== No.

Section 3: 

The definition of a time-complexity denotation is
unclear. What is meant by "a function X: Sigma-Env -> gamma"?
What is Sigma-Env and what does "function" mean here?
Is this w.r.t. some set-theoretic semantics of gamma?
Or is X a term in some formal language? Please clarify?

	===== Defined t.c. variables, t.c. contexts, and t.c. environments,
	===== though this might be a bit excessive.

What does "safe" mean"

	===== Ummm...did we miss that entire definition?  Or are we looking
	===== for intuitions here (intended to be supplied by the reference
	===== to poly-max bounds in the paragraph following the def'n)?

Footnote 9 is very unclear.

	===== It is?

C_l and T_l depend on a!

	===== As a is fixed and never changes, I don't see this is a problem.
	===== C_l and T_l also depend on t, \vec{v}, and f, but we haven't
	===== explicitly identified those dependencies, either.


What does "f occurs affinely" mean?

	===== Defined near the crec-I typing rule.

In the first Definition, part 2, before Theorem 1:
What does \lambda\lambda_* mean? 

	===== Part 2 of that definition is the definition of \llambda_\star!
	===== Though I suppose we could write =_{df} or some such to make
	===== this clear.

	===== Check out my minor tweak of this definition, where I also define
	===== \llambda_\star.

Appendix A: 

Why isn't the shifts-to relation defined properly?

	===== Because it is really complicated!

The notation K_t confused me. The index seems to mean nothing.

	===== Ummm.... s evalutes to K_s, t evaluates to K_t.  I'm not
	===== sure why this is confusing.

Fig. 4: Sometimes 0 is in boldface, sometimes it isn't!?
        The last but one rule looks unnecessarily complicated.
        What does [[z]] mean?

	===== Fixed.

	===== Clarified [[z]] in caption to Fig. 4.

Fig. 5: t.c. polynomials??
        the definition of <: is hidden in the caption of Fig 5.
        I wasted a lot of time looking for it in the body of 
        the paper. 

	===== Defined subtyping relation where we define t.c. types.
	===== Changed the caption to "Time-complexity polynomials," although
	===== we use the abbreviation t.c. extensively in the body of the
	===== paper.



